Probabilistic Zero Forcing with Vertex Reversion

Probabilistic zero forcing is a graph coloring process in which blue vertices "infect" (color blue) white vertices with a probability proportional to the number of neighboring blue vertices. We introduce reversion probabilistic zero forcing (RPZF), which shares the same infection dynamics but also allows for blue vertices to revert to being white in each round. We establish a tool which, given a graph's RPZF Markov transition matrix, calculates the probability that the graph turns all white or all blue as well as the time at which this is expected to occur. For specific graph families we produce a threshold number of blue vertices for the graph to become entirely blue in the next round with high probability.

==> Kn32_exact.txt <==
0,0
0.01,0.00576672214344227
0.02,0.0117289298427036
0.03,0.0178917295783132
0.04,0.0242603059541354
0.05,0.0308399180961901
0.060000000000000005,0.0376358954638441
0.06999999999999999,0.0446536330144765
0.08,0.0518985856572472
0.09,0.0593762619256289
0.09999999999999999,0.0670922167918741
0.11,0.0750520435395259
0.12,0.0832613646024182
0.13,0.0917258212702934
0.14,0.100451062152162
0.15000000000000002,0.109442730278786
0.16,0.118706448715166
0.17,0.128247804542578
0.18000000000000002,0.138072331057559
0.19,0.148185488022190
0.2,0.158592639786125
0.21000000000000002,0.169299031085976
0.22,0.180309760311974
0.23,0.191629750015271
0.24000000000000002,0.203263714411881
0.25,0.215216123621174
0.26,0.227491164358205
0.27,0.240092696780069
0.28,0.253024207167283
0.29000000000000004,0.266288756102128
0.3,0.279888921787466
0.31,0.293826738132225
0.32,0.308103627214305
0.33,0.322720325718927
0.34,0.337676804941515
0.35000000000000003,0.352972183940526
0.36000000000000004,0.368604635428751
0.37,0.384571284003761
0.38,0.400868096341811
0.39,0.417489763017766
0.4,0.434429571670330
0.41000000000000003,0.451679271311633
0.42000000000000004,0.469228927688650
0.43,0.487066769747852
0.44,0.505179027442115
0.45,0.523549761360305
0.46,0.542160684967349
0.47000000000000003,0.560990980630813
0.48000000000000004,0.580017111097708
0.49,0.599212628695019
0.5,0.618547985288241
0.51,0.637990346980268
0.52,0.657503418714525
0.53,0.677047285420258
0.54,0.696578278178006
0.55,0.716048876178045
0.56,0.735407658090560
0.5700000000000001,0.754599319943507
0.5800000000000001,0.773564780715643
0.59,0.792241401385206
0.6,0.810563347417210
0.61,0.828462126862893
0.62,0.845867332583414
0.63,0.862707600109113
0.64,0.878911748722463
0.65,0.894409980172787
0.66,0.909134835667684
0.67,0.923021327942429
0.68,0.936005288206311
0.6900000000000001,0.948018685945409
0.7000000000000001,0.958981110001487
0.7100000000000001,0.968789064570308
0.72,0.977310735973455
0.73,0.984401781944823
0.74,0.989956644775063
0.75,0.993983812005882
0.76,0.996653121064153
0.77,0.998264711311401
0.78,0.999155355841625
0.79,0.999610719372653
0.8,0.999828789149166
0.81,0.999927709167732
0.8200000000000001,0.999970581469909
0.8300000000000001,0.999988438475940
0.8400000000000001,0.999995610397696
0.85,0.999998391565214
0.86,0.999999432513223
0.87,0.999999807888797
0.88,0.999999937900832
0.89,0.999999980956255
0.9,0.999999994506725
0.91,0.999999998526760
0.92,0.999999999638618
0.93,0.999999999920850
0.9400000000000001,0.999999999985081
0.9500000000000001,0.999999999997717
0.9600000000000001,0.999999999999742
0.97,0.999999999999982
0.98,1.00000000000000
0.99,1.00000000000000


==> abs_K32_exact.txt <==
0.0,4.26334526359676
0.01,4.27025527902316
0.02,4.27683933465025
0.03,4.28308180241388
0.04,4.28896653826851
0.05,4.29447685008209
0.06,4.29959546253546
0.07,4.30430447904620
0.08,4.30858534078384
0.09,4.31241878289634
0.1,4.31578478812459
0.11,4.31866253804294
0.12,4.32103036222905
0.13,4.32286568573515
0.14,4.32414497530492
0.15,4.32484368485462
0.16,4.32493620081347
0.17,4.32439578799528
0.18,4.32319453675053
0.19,4.32130331222282
0.2,4.31869170660533
0.21,4.31532799535839
0.22,4.31117909840644
0.23,4.30621054737750
0.24,4.30038645997792
0.25,4.29366952260447
0.26,4.28602098228073
0.27,4.27740064896047
0.28,4.26776690916313
0.29,4.25707675179226
0.3,4.24528580683634
0.31,4.23234839746355
0.32,4.21821760580505
0.33,4.20284535248642
0.34,4.18618248973261
0.35000000000000003,4.16817890766557
0.36,4.14878365326929
0.37,4.12794506145766
0.38,4.10561089779260
0.39,4.08172851271281
0.4,4.05624500769194
0.41000000000000003,4.02910741458113
0.42,4.00026289052219
0.43,3.96965893223008
0.44,3.93724361509820
0.45,3.90296586440124
0.46,3.86677576775497
0.47000000000000003,3.82862493981386
0.48,3.78846695180774
0.49,3.74625783979714
0.5,3.70195670632979
0.51,3.65552643037104
0.52,3.60693449980153
0.53,3.55615397918922
0.54,3.50316462254251
0.55,3.44795413559204
0.56,3.39051958349288
0.5700000000000001,3.33086892534756
0.58,3.26902263267470
0.59,3.20501530845800
0.6,3.13889715669347
0.61,3.07073504476204
0.62,3.00061273320099
0.63,2.92862959935306
0.64,2.85489684594365
0.65,2.77952980803546
0.66,2.70263474225075
0.67,2.62428893045287
0.68,2.54451526253174
0.6900000000000001,2.46325891825725
0.7000000000000001,2.38038716885247
0.71,2.29575321046142
0.72,2.20937618242888
0.73,2.12174816636571
0.74,2.03413778842748
0.75,1.94859343653455
0.76,1.86743285401830
0.77,1.79245559690417
0.78,1.72443774757132
0.79,1.66318729299715
0.8,1.60794275435183
0.81,1.55777018938424
0.8200000000000001,1.51179843963075
0.8300000000000001,1.46930610887903
0.84,1.42972640802641
0.85,1.39262128786855
0.86,1.35765085560367
0.87,1.32454748558960
0.88,1.29309637328034
0.89,1.26312162401889
0.9,1.23447644803444
0.91,1.20703622231726
0.92,1.18069350791787
0.93,1.15535439554219
0.9400000000000001,1.13093575861871
0.9500000000000001,1.10736313211850
0.96,1.08456902627804
0.97,1.06249154315786
0.98,1.04107320222541
0.99,1.02025990666003


==> abs_K32_sim_10000_2.txt <==
0.0,4.26450000000000
0.01,4.26500000000000
0.02,4.26610000000000
0.03,4.27030000000000
0.04,4.24840000000000
0.05,4.28870000000000
0.06,4.29030000000000
0.07,4.29910000000000
0.08,4.30300000000000
0.09,4.31990000000000
0.1,4.33000000000000
0.11,4.34710000000000
0.12,4.30530000000000
0.13,4.31850000000000
0.14,4.33480000000000
0.15,4.34780000000000
0.16,4.30680000000000
0.17,4.32030000000000
0.18,4.30590000000000
0.19,4.35050000000000
0.2,4.31280000000000
0.21,4.32490000000000
0.22,4.31960000000000
0.23,4.32230000000000
0.24,4.31310000000000
0.25,4.27350000000000
0.26,4.30060000000000
0.27,4.28230000000000
0.28,4.26210000000000
0.29,4.27960000000000
0.3,4.23980000000000
0.31,4.21840000000000
0.32,4.25240000000000
0.33,4.15780000000000
0.34,4.21380000000000
0.35000000000000003,4.18300000000000
0.36,4.13730000000000
0.37,4.08970000000000
0.38,4.11030000000000
0.39,4.05130000000000
0.4,4.08070000000000
0.41000000000000003,4.01930000000000
0.42,3.98730000000000
0.43,3.97860000000000
0.44,3.93560000000000
0.45,3.86490000000000
0.46,3.86330000000000
0.47000000000000003,3.80710000000000
0.48,3.76570000000000
0.49,3.76970000000000
0.5,3.66010000000000
0.51,3.66890000000000
0.52,3.61070000000000
0.53,3.57790000000000
0.54,3.48050000000000
0.55,3.43890000000000
0.56,3.37190000000000
0.5700000000000001,3.32300000000000
0.58,3.28170000000000
0.59,3.16990000000000
0.6,3.13700000000000
0.61,3.06580000000000
0.62,2.95950000000000
0.63,2.95350000000000
0.64,2.86040000000000
0.65,2.82530000000000
0.66,2.74000000000000
0.67,2.63360000000000
0.68,2.56200000000000
0.6900000000000001,2.50340000000000
0.7000000000000001,2.36240000000000
0.71,2.31520000000000
0.72,2.22210000000000
0.73,2.12070000000000
0.74,2.01060000000000
0.75,1.93510000000000
0.76,1.86450000000000
0.77,1.77040000000000
0.78,1.73220000000000
0.79,1.64440000000000
0.8,1.62880000000000
0.81,1.56210000000000
0.8200000000000001,1.50820000000000
0.8300000000000001,1.47160000000000
0.84,1.42340000000000
0.85,1.39230000000000
0.86,1.35910000000000
0.87,1.32460000000000
0.88,1.29570000000000
0.89,1.26300000000000
0.9,1.23030000000000
0.91,1.20610000000000
0.92,1.17380000000000
0.93,1.15220000000000
0.9400000000000001,1.13260000000000
0.9500000000000001,1.10180000000000
0.96,1.07970000000000
0.97,1.06010000000000
0.98,1.04250000000000
0.99,1.02120000000000


==> abs_completebi32_10000_end.txt <==
0.0,4.53700000000000
0.01,4.56660000000000
0.02,4.57610000000000
0.03,4.59190000000000
0.04,4.60630000000000
0.05,4.59450000000000
0.06,4.60520000000000
0.07,4.62390000000000
0.08,4.60970000000000
0.09,4.63910000000000
0.1,4.66090000000000
0.11,4.65810000000000
0.12,4.68260000000000
0.13,4.68640000000000
0.14,4.64120000000000
0.15,4.69990000000000
0.16,4.70150000000000
0.17,4.68990000000000
0.18,4.67820000000000
0.19,4.70180000000000
0.2,4.73600000000000
0.21,4.71030000000000
0.22,4.70070000000000
0.23,4.69570000000000
0.24,4.74150000000000
0.25,4.76000000000000
0.26,4.72430000000000
0.27,4.73390000000000
0.28,4.73310000000000
0.29,4.72540000000000
0.3,4.74490000000000
0.31,4.70160000000000
0.32,4.72460000000000
0.33,4.69230000000000
0.34,4.67320000000000
0.35000000000000003,4.68420000000000
0.36,4.69660000000000
0.37,4.66380000000000
0.38,4.62790000000000
0.39,4.60250000000000
0.4,4.57960000000000
0.41000000000000003,4.54190000000000
0.42,4.52710000000000
0.43,4.49440000000000
0.44,4.51650000000000
0.45,4.43740000000000
0.46,4.37230000000000
0.47000000000000003,4.35600000000000
0.48,4.30890000000000
0.49,4.28730000000000
0.5,4.24670000000000
0.51,4.19670000000000
0.52,4.10320000000000
0.53,4.08770000000000
0.54,4.04510000000000
0.55,3.82980000000000
0.56,3.87780000000000
0.5700000000000001,3.74770000000000
0.58,3.69910000000000
0.59,3.64670000000000
0.6,3.56990000000000
0.61,3.43430000000000
0.62,3.38820000000000
0.63,3.22310000000000
0.64,3.13330000000000
0.65,3.07820000000000
0.66,2.91720000000000
0.67,2.70190000000000
0.68,2.65260000000000
0.6900000000000001,2.54140000000000
0.7000000000000001,2.34060000000000
0.71,2.21400000000000
0.72,2.13250000000000
0.73,2.03420000000000
0.74,1.93880000000000
0.75,1.86300000000000
0.76,1.81410000000000
0.77,1.74230000000000
0.78,1.70590000000000
0.79,1.64360000000000
0.8,1.58500000000000
0.81,1.54140000000000
0.8200000000000001,1.50080000000000
0.8300000000000001,1.44740000000000
0.84,1.41830000000000
0.85,1.38380000000000
0.86,1.34140000000000
0.87,1.34410000000000
0.88,1.28310000000000
0.89,1.25710000000000
0.9,1.23020000000000
0.91,1.20850000000000
0.92,1.18680000000000
0.93,1.15150000000000
0.9400000000000001,1.13020000000000
0.9500000000000001,1.10720000000000
0.96,1.08180000000000
0.97,1.06770000000000
0.98,1.03580000000000
0.99,1.02160000000000


==> abs_cycle32_10000.txt <==
0.0,16.3336000000000
0.01,16.5536000000000
0.02,16.7488000000000
0.03,16.9600000000000
0.04,17.1694000000000
0.05,17.3644000000000
0.06,17.5956000000000
0.07,17.8411000000000
0.08,18.0437000000000
0.09,18.2594000000000
0.1,18.5675000000000
0.11,18.9290000000000
0.12,19.1820000000000
0.13,19.4959000000000
0.14,19.8269000000000
0.15,20.2507000000000
0.16,20.6613000000000
0.17,20.9897000000000
0.18,21.3326000000000
0.19,22.0602000000000
0.2,22.5795000000000
0.21,23.2413000000000
0.22,23.8932000000000
0.23,24.7576000000000
0.24,25.6609000000000
0.25,26.6246000000000
0.26,28.0585000000000
0.27,29.4961000000000
0.28,31.2885000000000
0.29,33.2945000000000
0.3,36.5808000000000
0.31,40.1172000000000
0.32,45.3726000000000
0.33,52.4286000000000
0.34,63.5054000000000
0.35000000000000003,79.0931000000000
0.36,105.121100000000
0.37,125.923800000000
0.38,113.752400000000
0.39,78.5590000000000
0.4,51.1923000000000
0.41000000000000003,34.4090000000000
0.42,25.4056000000000
0.43,19.0050000000000
0.44,15.5355000000000
0.45,12.7704000000000
0.46,10.5762000000000
0.47000000000000003,9.18090000000000
0.48,7.87950000000000
0.49,7.40500000000000
0.5,6.59180000000000
0.51,5.88370000000000
0.52,5.33850000000000
0.53,4.95760000000000
0.54,4.64140000000000
0.55,4.38230000000000
0.56,4.00910000000000
0.5700000000000001,3.83770000000000
0.58,3.59180000000000
0.59,3.43850000000000
0.6,3.22570000000000
0.61,3.10190000000000
0.62,2.94380000000000
0.63,2.80320000000000
0.64,2.66520000000000
0.65,2.60470000000000
0.66,2.50390000000000
0.67,2.41360000000000
0.68,2.26800000000000
0.6900000000000001,2.20420000000000
0.7000000000000001,2.11990000000000
0.71,2.08650000000000
0.72,1.98720000000000
0.73,1.94040000000000
0.74,1.84390000000000
0.75,1.80770000000000
0.76,1.77340000000000
0.77,1.71320000000000
0.78,1.66530000000000
0.79,1.60750000000000
0.8,1.57530000000000
0.81,1.53970000000000
0.8200000000000001,1.50460000000000
0.8300000000000001,1.46120000000000
0.84,1.42180000000000
0.85,1.37580000000000
0.86,1.35150000000000
0.87,1.31690000000000
0.88,1.29370000000000
0.89,1.26970000000000
0.9,1.24050000000000
0.91,1.20740000000000
0.92,1.18700000000000
0.93,1.14860000000000
0.9400000000000001,1.13340000000000
0.9500000000000001,1.10080000000000
0.96,1.08330000000000
0.97,1.06350000000000
0.98,1.04260000000000
0.99,1.02010000000000


==> abs_path32_10000_end.txt <==
0.0,31.0000000000000
0.01,31.4567000000000
0.02,31.9103000000000
0.03,32.4282000000000
0.04,32.9329000000000
0.05,33.4500000000000
0.06,33.9794000000000
0.07,34.5204000000000
0.08,35.0937000000000
0.09,35.6955000000000
0.1,36.2293000000000
0.11,36.8216000000000
0.12,37.6079000000000
0.13,38.1436000000000
0.14,38.8750000000000
0.15,39.5619000000000
0.16,40.6526000000000
0.17,41.3075000000000
0.18,42.5300000000000
0.19,42.8511000000000
0.2,44.3129000000000
0.21,45.0029000000000
0.22,46.0773000000000
0.23,47.5313000000000
0.24,48.6204000000000
0.25,50.1005000000000
0.26,52.5479000000000
0.27,54.2350000000000
0.28,56.0959000000000
0.29,59.2302000000000
0.3,63.5147000000000
0.31,69.4269000000000
0.32,76.8443000000000
0.33,86.0410000000000
0.34,104.058500000000
0.35000000000000003,121.897000000000
0.36,130.910400000000
0.37,96.6828000000000
0.38,60.8081000000000
0.39,38.0319000000000
0.4,25.5108000000000
0.41000000000000003,18.9137000000000
0.42,15.2235000000000
0.43,12.8236000000000
0.44,10.5566000000000
0.45,9.20680000000000
0.46,8.14160000000000
0.47000000000000003,7.19260000000000
0.48,6.67980000000000
0.49,6.12210000000000
0.5,5.60940000000000
0.51,5.07640000000000
0.52,4.80100000000000
0.53,4.48870000000000
0.54,4.20370000000000
0.55,4.00590000000000
0.56,3.79480000000000
0.5700000000000001,3.54560000000000
0.58,3.40660000000000
0.59,3.19890000000000
0.6,3.08750000000000
0.61,2.93940000000000
0.62,2.82950000000000
0.63,2.76670000000000
0.64,2.61210000000000
0.65,2.48820000000000
0.66,2.42340000000000
0.67,2.35240000000000
0.68,2.28200000000000
0.6900000000000001,2.17440000000000
0.7000000000000001,2.13090000000000
0.71,2.04440000000000
0.72,1.98520000000000
0.73,1.92380000000000
0.74,1.85630000000000
0.75,1.84330000000000
0.76,1.75690000000000
0.77,1.69660000000000
0.78,1.66890000000000
0.79,1.60950000000000
0.8,1.57100000000000
0.81,1.53000000000000
0.8200000000000001,1.48990000000000
0.8300000000000001,1.45820000000000
0.84,1.42970000000000
0.85,1.38480000000000
0.86,1.35280000000000
0.87,1.33300000000000
0.88,1.29900000000000
0.89,1.27620000000000
0.9,1.24030000000000
0.91,1.20640000000000
0.92,1.18440000000000
0.93,1.16150000000000
0.9400000000000001,1.13020000000000
0.9500000000000001,1.10110000000000
0.96,1.08070000000000
0.97,1.06640000000000
0.98,1.04110000000000
0.99,1.01880000000000


==> abs_path32_10000_mid.txt <==
0.0,16.6599000000000
0.01,16.9096000000000
0.02,17.1590000000000
0.03,17.4367000000000
0.04,17.6784000000000
0.05,18.0504000000000
0.06,18.2938000000000
0.07,18.5090000000000
0.08,18.8613000000000
0.09,19.2170000000000
0.1,19.6186000000000
0.11,19.9262000000000
0.12,20.3658000000000
0.13,20.9165000000000
0.14,21.3392000000000
0.15,21.7402000000000
0.16,22.4126000000000
0.17,22.9244000000000
0.18,23.5553000000000
0.19,24.1930000000000
0.2,24.8280000000000
0.21,25.9412000000000
0.22,26.8998000000000
0.23,28.0397000000000
0.24,29.4725000000000
0.25,30.9971000000000
0.26,32.8796000000000
0.27,35.8214000000000
0.28,38.8066000000000
0.29,42.5858000000000
0.3,48.3023000000000
0.31,55.3971000000000
0.32,67.0074000000000
0.33,84.5794000000000
0.34,112.156400000000
0.35000000000000003,155.464600000000
0.36,182.653000000000
0.37,157.243300000000
0.38,104.334800000000
0.39,63.7037000000000
0.4,42.9885000000000
0.41000000000000003,30.6017000000000
0.42,23.7796000000000
0.43,17.9770000000000
0.44,14.6561000000000
0.45,12.1568000000000
0.46,10.5891000000000
0.47000000000000003,9.24050000000000
0.48,8.12890000000000
0.49,7.24260000000000
0.5,6.58800000000000
0.51,5.93880000000000
0.52,5.53650000000000
0.53,5.01910000000000
0.54,4.59580000000000
0.55,4.34090000000000
0.56,4.09270000000000
0.5700000000000001,3.87210000000000
0.58,3.63810000000000
0.59,3.40970000000000
0.6,3.20960000000000
0.61,3.13300000000000
0.62,2.90590000000000
0.63,2.83060000000000
0.64,2.68370000000000
0.65,2.55580000000000
0.66,2.45190000000000
0.67,2.33860000000000
0.68,2.28960000000000
0.6900000000000001,2.18210000000000
0.7000000000000001,2.15380000000000
0.71,2.06720000000000
0.72,1.98540000000000
0.73,1.93300000000000
0.74,1.85820000000000
0.75,1.82260000000000
0.76,1.74090000000000
0.77,1.71300000000000
0.78,1.64410000000000
0.79,1.61760000000000
0.8,1.57360000000000
0.81,1.53450000000000
0.8200000000000001,1.48280000000000
0.8300000000000001,1.46040000000000
0.84,1.43350000000000
0.85,1.38070000000000
0.86,1.35160000000000
0.87,1.32670000000000
0.88,1.29360000000000
0.89,1.26500000000000
0.9,1.22720000000000
0.91,1.19630000000000
0.92,1.17520000000000
0.93,1.15510000000000
0.9400000000000001,1.12960000000000
0.9500000000000001,1.10090000000000
0.96,1.08370000000000
0.97,1.06290000000000
0.98,1.04070000000000
0.99,1.02110000000000


==> abs_star32_10000_mid.txt <==
0.0,7.65690000000000
0.01,7.82230000000000
0.02,7.99000000000000
0.03,8.15040000000000
0.04,8.33440000000000
0.05,8.58350000000000
0.06,8.80010000000000
0.07,9.03300000000000
0.08,9.29300000000000
0.09,9.66980000000000
0.1,9.96710000000000
0.11,10.4541000000000
0.12,10.9199000000000
0.13,11.4441000000000
0.14,12.1199000000000
0.15,12.8558000000000
0.16,13.8718000000000
0.17,14.8344000000000
0.18,16.3010000000000
0.19,18.0237000000000
0.2,20.2603000000000
0.21,23.5313000000000
0.22,27.1920000000000
0.23,32.6797000000000
0.24,40.2398000000000
0.25,50.1721000000000
0.26,64.7504000000000
0.27,87.9345000000000
0.28,116.835600000000
0.29,146.644800000000
0.3,166.523000000000
0.31,158.701000000000
0.32,130.170600000000
0.33,95.6705000000000
0.34,69.8375000000000
0.35000000000000003,51.7020000000000
0.36,38.8026000000000
0.37,31.1197000000000
0.38,24.1380000000000
0.39,20.3911000000000
0.4,16.5493000000000
0.41000000000000003,14.1861000000000
0.42,12.1279000000000
0.43,10.8100000000000
0.44,9.39230000000000
0.45,8.52860000000000
0.46,7.54640000000000
0.47000000000000003,6.90510000000000
0.48,6.32660000000000
0.49,5.82410000000000
0.5,5.37330000000000
0.51,5.14540000000000
0.52,4.72050000000000
0.53,4.44110000000000
0.54,4.20150000000000
0.55,3.88870000000000
0.56,3.66100000000000
0.5700000000000001,3.52160000000000
0.58,3.37700000000000
0.59,3.18950000000000
0.6,3.06480000000000
0.61,2.94380000000000
0.62,2.77600000000000
0.63,2.68580000000000
0.64,2.61640000000000
0.65,2.47660000000000
0.66,2.40110000000000
0.67,2.33150000000000
0.68,2.22490000000000
0.6900000000000001,2.15640000000000
0.7000000000000001,2.08330000000000
0.71,2.04420000000000
0.72,1.94490000000000
0.73,1.89900000000000
0.74,1.85650000000000
0.75,1.79970000000000
0.76,1.75990000000000
0.77,1.69500000000000
0.78,1.66450000000000
0.79,1.60160000000000
0.8,1.56220000000000
0.81,1.51310000000000
0.8200000000000001,1.48020000000000
0.8300000000000001,1.45220000000000
0.84,1.41220000000000
0.85,1.38350000000000
0.86,1.34010000000000
0.87,1.31620000000000
0.88,1.29410000000000
0.89,1.25590000000000
0.9,1.23220000000000
0.91,1.20610000000000
0.92,1.17130000000000
0.93,1.14800000000000
0.9400000000000001,1.13020000000000
0.9500000000000001,1.11460000000000
0.96,1.08850000000000
0.97,1.06040000000000
0.98,1.04080000000000
0.99,1.02000000000000


==> completebi32_8000_end.txt <==
0,0
0.01,0.00562500000000000
0.02,0.0123750000000000
0.03,0.0175000000000000
0.04,0.0203750000000000
0.05,0.0283750000000000
0.060000000000000005,0.0372500000000000
0.06999999999999999,0.0470000000000000
0.08,0.0505000000000000
0.09,0.0576250000000000
0.09999999999999999,0.0637500000000000
0.11,0.0771250000000000
0.12,0.0811250000000000
0.13,0.0871250000000000
0.14,0.101125000000000
0.15000000000000002,0.105250000000000
0.16,0.123000000000000
0.17,0.127625000000000
0.18000000000000002,0.130625000000000
0.19,0.146000000000000
0.2,0.159750000000000
0.21000000000000002,0.171000000000000
0.22,0.181125000000000
0.23,0.187250000000000
0.24000000000000002,0.203625000000000
0.25,0.216125000000000
0.26,0.227000000000000
0.27,0.246875000000000
0.28,0.259750000000000
0.29000000000000004,0.263500000000000
0.3,0.289625000000000
0.31,0.303625000000000
0.32,0.316250000000000
0.33,0.333625000000000
0.34,0.348750000000000
0.35000000000000003,0.354750000000000
0.36000000000000004,0.381875000000000
0.37,0.393000000000000
0.38,0.401625000000000
0.39,0.426000000000000
0.4,0.443500000000000
0.41000000000000003,0.460750000000000
0.42000000000000004,0.490500000000000
0.43,0.510750000000000
0.44,0.540750000000000
0.45,0.549750000000000
0.46,0.574625000000000
0.47000000000000003,0.588500000000000
0.48000000000000004,0.620625000000000
0.49,0.630375000000000
0.5,0.661000000000000
0.51,0.691250000000000
0.52,0.701500000000000
0.53,0.726250000000000
0.54,0.747000000000000
0.55,0.759375000000000
0.56,0.794625000000000
0.5700000000000001,0.809000000000000
0.5800000000000001,0.829375000000000
0.59,0.840875000000000
0.6,0.868500000000000
0.61,0.890625000000000
0.62,0.906625000000000
0.63,0.923875000000000
0.64,0.942375000000000
0.65,0.954750000000000
0.66,0.965750000000000
0.67,0.977000000000000
0.68,0.983875000000000
0.6900000000000001,0.993375000000000
0.7000000000000001,0.995375000000000
0.7100000000000001,0.997125000000000
0.72,0.998250000000000
0.73,0.999125000000000
0.74,0.999750000000000
0.75,0.999875000000000
0.76,1.00000000000000
0.77,1.00000000000000
0.78,1.00000000000000
0.79,1.00000000000000
0.8,1.00000000000000
0.81,1.00000000000000
0.8200000000000001,1.00000000000000
0.8300000000000001,1.00000000000000
0.8400000000000001,1.00000000000000
0.85,1.00000000000000
0.86,1.00000000000000
0.87,1.00000000000000
0.88,1.00000000000000
0.89,1.00000000000000
0.9,1.00000000000000
0.91,1.00000000000000
0.92,1.00000000000000
0.93,1.00000000000000
0.9400000000000001,1.00000000000000
0.9500000000000001,1.00000000000000
0.9600000000000001,1.00000000000000
0.97,1.00000000000000
0.98,1.00000000000000
0.99,1.00000000000000


==> cycle32_8000.txt <==
0,0
0.01,0.00387500000000000
0.02,0.00750000000000000
0.03,0.00912500000000000
0.04,0.0146250000000000
0.05,0.0200000000000000
0.060000000000000005,0.0232500000000000
0.06999999999999999,0.0252500000000000
0.08,0.0351250000000000
0.09,0.0351250000000000
0.09999999999999999,0.0478750000000000
0.11,0.0498750000000000
0.12,0.0603750000000000
0.13,0.0637500000000000
0.14,0.0716250000000000
0.15000000000000002,0.0700000000000000
0.16,0.0813750000000000
0.17,0.0936250000000000
0.18000000000000002,0.100000000000000
0.19,0.110875000000000
0.2,0.123875000000000
0.21000000000000002,0.133000000000000
0.22,0.145625000000000
0.23,0.168625000000000
0.24000000000000002,0.169375000000000
0.25,0.184250000000000
0.26,0.207625000000000
0.27,0.214500000000000
0.28,0.235500000000000
0.29000000000000004,0.249750000000000
0.3,0.271750000000000
0.31,0.304500000000000
0.32,0.333000000000000
0.33,0.360875000000000
0.34,0.401250000000000
0.35000000000000003,0.455875000000000
0.36000000000000004,0.547625000000000
0.37,0.692500000000000
0.38,0.870500000000000
0.39,0.963750000000000
0.4,0.993000000000000
0.41000000000000003,0.998750000000000
0.42000000000000004,0.999750000000000
0.43,1.00000000000000
0.44,1.00000000000000
0.45,1.00000000000000
0.46,1.00000000000000
0.47000000000000003,1.00000000000000
0.48000000000000004,1.00000000000000
0.49,1.00000000000000
0.5,1.00000000000000
0.51,1.00000000000000
0.52,1.00000000000000
0.53,1.00000000000000
0.54,1.00000000000000
0.55,1.00000000000000
0.56,1.00000000000000
0.5700000000000001,1.00000000000000
0.5800000000000001,1.00000000000000
0.59,1.00000000000000
0.6,1.00000000000000
0.61,1.00000000000000
0.62,1.00000000000000
0.63,1.00000000000000
0.64,1.00000000000000
0.65,1.00000000000000
0.66,1.00000000000000
0.67,1.00000000000000
0.68,1.00000000000000
0.6900000000000001,1.00000000000000
0.7000000000000001,1.00000000000000
0.7100000000000001,1.00000000000000
0.72,1.00000000000000
0.73,1.00000000000000
0.74,1.00000000000000
0.75,1.00000000000000
0.76,1.00000000000000
0.77,1.00000000000000
0.78,1.00000000000000
0.79,1.00000000000000
0.8,1.00000000000000
0.81,1.00000000000000
0.8200000000000001,1.00000000000000
0.8300000000000001,1.00000000000000
0.8400000000000001,1.00000000000000
0.85,1.00000000000000
0.86,1.00000000000000
0.87,1.00000000000000
0.88,1.00000000000000
0.89,1.00000000000000
0.9,1.00000000000000
0.91,1.00000000000000
0.92,1.00000000000000
0.93,1.00000000000000
0.9400000000000001,1.00000000000000
0.9500000000000001,1.00000000000000
0.9600000000000001,1.00000000000000
0.97,1.00000000000000
0.98,1.00000000000000
0.99,1.00000000000000


==> path32_8000_end.txt <==
0,0
0.01,0.000125000000000000
0.02,0.000375000000000000
0.03,0.00125000000000000
0.04,0.00275000000000000
0.05,0.00462500000000000
0.060000000000000005,0.00525000000000000
0.06999999999999999,0.00612500000000000
0.08,0.0105000000000000
0.09,0.0146250000000000
0.09999999999999999,0.0185000000000000
0.11,0.0231250000000000
0.12,0.0265000000000000
0.13,0.0320000000000000
0.14,0.0372500000000000
0.15000000000000002,0.0428750000000000
0.16,0.0556250000000000
0.17,0.0628750000000000
0.18000000000000002,0.0737500000000000
0.19,0.0945000000000000
0.2,0.102500000000000
0.21000000000000002,0.115750000000000
0.22,0.129875000000000
0.23,0.148125000000000
0.24000000000000002,0.172125000000000
0.25,0.193250000000000
0.26,0.216125000000000
0.27,0.242750000000000
0.28,0.266625000000000
0.29000000000000004,0.309625000000000
0.3,0.351625000000000
0.31,0.394375000000000
0.32,0.451750000000000
0.33,0.502250000000000
0.34,0.586875000000000
0.35000000000000003,0.677750000000000
0.36000000000000004,0.826875000000000
0.37,0.944875000000000
0.38,0.989000000000000
0.39,0.997250000000000
0.4,0.999625000000000
0.41000000000000003,1.00000000000000
0.42000000000000004,1.00000000000000
0.43,1.00000000000000
0.44,1.00000000000000
0.45,1.00000000000000
0.46,1.00000000000000
0.47000000000000003,1.00000000000000
0.48000000000000004,1.00000000000000
0.49,1.00000000000000
0.5,1.00000000000000
0.51,1.00000000000000
0.52,1.00000000000000
0.53,1.00000000000000
0.54,1.00000000000000
0.55,1.00000000000000
0.56,1.00000000000000
0.5700000000000001,1.00000000000000
0.5800000000000001,1.00000000000000
0.59,1.00000000000000
0.6,1.00000000000000
0.61,1.00000000000000
0.62,1.00000000000000
0.63,1.00000000000000
0.64,1.00000000000000
0.65,1.00000000000000
0.66,1.00000000000000
0.67,1.00000000000000
0.68,1.00000000000000
0.6900000000000001,1.00000000000000
0.7000000000000001,1.00000000000000
0.7100000000000001,1.00000000000000
0.72,1.00000000000000
0.73,1.00000000000000
0.74,1.00000000000000
0.75,1.00000000000000
0.76,1.00000000000000
0.77,1.00000000000000
0.78,1.00000000000000
0.79,1.00000000000000
0.8,1.00000000000000
0.81,1.00000000000000
0.8200000000000001,1.00000000000000
0.8300000000000001,1.00000000000000
0.8400000000000001,1.00000000000000
0.85,1.00000000000000
0.86,1.00000000000000
0.87,1.00000000000000
0.88,1.00000000000000
0.89,1.00000000000000
0.9,1.00000000000000
0.91,1.00000000000000
0.92,1.00000000000000
0.93,1.00000000000000
0.9400000000000001,1.00000000000000
0.9500000000000001,1.00000000000000
0.9600000000000001,1.00000000000000
0.97,1.00000000000000
0.98,1.00000000000000
0.99,1.00000000000000


==> path32_8000_mid.txt <==
0,0
0.01,0.00400000000000000
0.02,0.00787500000000000
0.03,0.0108750000000000
0.04,0.0145000000000000
0.05,0.0185000000000000
0.060000000000000005,0.0237500000000000
0.06999999999999999,0.0302500000000000
0.08,0.0350000000000000
0.09,0.0360000000000000
0.09999999999999999,0.0477500000000000
0.11,0.0526250000000000
0.12,0.0553750000000000
0.13,0.0642500000000000
0.14,0.0755000000000000
0.15000000000000002,0.0741250000000000
0.16,0.0856250000000000
0.17,0.0968750000000000
0.18000000000000002,0.103875000000000
0.19,0.113125000000000
0.2,0.127875000000000
0.21000000000000002,0.130500000000000
0.22,0.147250000000000
0.23,0.165000000000000
0.24000000000000002,0.165250000000000
0.25,0.188750000000000
0.26,0.198625000000000
0.27,0.213500000000000
0.28,0.234000000000000
0.29000000000000004,0.255500000000000
0.3,0.275750000000000
0.31,0.297125000000000
0.32,0.337750000000000
0.33,0.375375000000000
0.34,0.424125000000000
0.35000000000000003,0.528250000000000
0.36000000000000004,0.700125000000000
0.37,0.893250000000000
0.38,0.973750000000000
0.39,0.994750000000000
0.4,0.999750000000000
0.41000000000000003,1.00000000000000
0.42000000000000004,0.999750000000000
0.43,1.00000000000000
0.44,1.00000000000000
0.45,1.00000000000000
0.46,1.00000000000000
0.47000000000000003,1.00000000000000
0.48000000000000004,1.00000000000000
0.49,1.00000000000000
0.5,1.00000000000000
0.51,1.00000000000000
0.52,1.00000000000000
0.53,1.00000000000000
0.54,1.00000000000000
0.55,1.00000000000000
0.56,1.00000000000000
0.5700000000000001,1.00000000000000
0.5800000000000001,1.00000000000000
0.59,1.00000000000000
0.6,1.00000000000000
0.61,1.00000000000000
0.62,1.00000000000000
0.63,1.00000000000000
0.64,1.00000000000000
0.65,1.00000000000000
0.66,1.00000000000000
0.67,1.00000000000000
0.68,1.00000000000000
0.6900000000000001,1.00000000000000
0.7000000000000001,1.00000000000000
0.7100000000000001,1.00000000000000
0.72,1.00000000000000
0.73,1.00000000000000
0.74,1.00000000000000
0.75,1.00000000000000
0.76,1.00000000000000
0.77,1.00000000000000
0.78,1.00000000000000
0.79,1.00000000000000
0.8,1.00000000000000
0.81,1.00000000000000
0.8200000000000001,1.00000000000000
0.8300000000000001,1.00000000000000
0.8400000000000001,1.00000000000000
0.85,1.00000000000000
0.86,1.00000000000000
0.87,1.00000000000000
0.88,1.00000000000000
0.89,1.00000000000000
0.9,1.00000000000000
0.91,1.00000000000000
0.92,1.00000000000000
0.93,1.00000000000000
0.9400000000000001,1.00000000000000
0.9500000000000001,1.00000000000000
0.9600000000000001,1.00000000000000
0.97,1.00000000000000
0.98,1.00000000000000
0.99,1.00000000000000


==> star32_10000_mid.txt <==
0,0
0.01,0.00540000000000000
0.02,0.0104000000000000
0.03,0.0158000000000000
0.04,0.0243000000000000
0.05,0.0325000000000000
0.060000000000000005,0.0368000000000000
0.06999999999999999,0.0448000000000000
0.08,0.0503000000000000
0.09,0.0569000000000000
0.09999999999999999,0.0623000000000000
0.11,0.0754000000000000
0.12,0.0774000000000000
0.13,0.0961000000000000
0.14,0.102900000000000
0.15000000000000002,0.112100000000000
0.16,0.124500000000000
0.17,0.130500000000000
0.18000000000000002,0.140100000000000
0.19,0.157800000000000
0.2,0.161000000000000
0.21000000000000002,0.179500000000000
0.22,0.198800000000000
0.23,0.211900000000000
0.24000000000000002,0.228300000000000
0.25,0.239800000000000
0.26,0.263800000000000
0.27,0.300000000000000
0.28,0.363700000000000
0.29000000000000004,0.460500000000000
0.3,0.613500000000000
0.31,0.788000000000000
0.32,0.895100000000000
0.33,0.953800000000000
0.34,0.981600000000000
0.35000000000000003,0.992300000000000
0.36000000000000004,0.996900000000000
0.37,0.998800000000000
0.38,0.999500000000000
0.39,0.999700000000000
0.4,0.999900000000000
0.41000000000000003,1.00000000000000
0.42000000000000004,1.00000000000000
0.43,1.00000000000000
0.44,1.00000000000000
0.45,1.00000000000000
0.46,1.00000000000000
0.47000000000000003,1.00000000000000
0.48000000000000004,1.00000000000000
0.49,1.00000000000000
0.5,1.00000000000000
0.51,1.00000000000000
0.52,1.00000000000000
0.53,1.00000000000000
0.54,1.00000000000000
0.55,1.00000000000000
0.56,1.00000000000000
0.5700000000000001,1.00000000000000
0.5800000000000001,1.00000000000000
0.59,1.00000000000000
0.6,1.00000000000000
0.61,1.00000000000000
0.62,1.00000000000000
0.63,1.00000000000000
0.64,1.00000000000000
0.65,1.00000000000000
0.66,1.00000000000000
0.67,1.00000000000000
0.68,1.00000000000000
0.6900000000000001,1.00000000000000
0.7000000000000001,1.00000000000000
0.7100000000000001,1.00000000000000
0.72,1.00000000000000
0.73,1.00000000000000
0.74,1.00000000000000
0.75,1.00000000000000
0.76,1.00000000000000
0.77,1.00000000000000
0.78,1.00000000000000
0.79,1.00000000000000
0.8,1.00000000000000
0.81,1.00000000000000
0.8200000000000001,1.00000000000000
0.8300000000000001,1.00000000000000
0.8400000000000001,1.00000000000000
0.85,1.00000000000000
0.86,1.00000000000000
0.87,1.00000000000000
0.88,1.00000000000000
0.89,1.00000000000000
0.9,1.00000000000000
0.91,1.00000000000000
0.92,1.00000000000000
0.93,1.00000000000000
0.9400000000000001,1.00000000000000
0.9500000000000001,1.00000000000000
0.9600000000000001,1.00000000000000
0.97,1.00000000000000
0.98,1.00000000000000
0.99,1.00000000000000

